A Modular-based Strategy for Mitigating Gradient Conflicts in Simultaneous Speech Translation

Simultaneous Speech Translation (SimulST) involves generating target language text while continuously processing streaming speech input, presenting significant real-time challenges. Multi-task learning is often employed to enhance SimulST performance but introduces optimization conflicts between primary and auxiliary tasks, potentially compromising overall efficiency. The existing model-level conflict resolution methods are not well-suited for this task which exacerbates inefficiencies and leads to high GPU memory consumption. To address these challenges, we propose a Modular Gradient Conflict Mitigation (MGCM) strategy that detects conflicts at a finer-grained modular level and resolves them utilizing gradient projection. Experimental results demonstrate that MGCM significantly improves SimulST performance, particularly under medium and high latency conditions, achieving a 0.68 BLEU score gain in offline tasks. Additionally, MGCM reduces GPU memory consumption by over 95\% compared to other conflict mitigation methods, establishing it as a robust solution for SimulST tasks.

==> data/data_conflict/asr_attn.txt <==
1	0.398095238
2	0.367619048
3	0.401904762
4	0.443809524
5	0.392380952
6	0.44952381
7	0.518095238
8	0.518095238
9	0.512380952
10	0.518095238
11	0.516190476
12	0.55047619


==> data/data_conflict/asr_ffn.txt <==
1	0.043809524
2	0.045714286
3	0.051428571
4	0.053333333
5	0.08952381
6	0.220952381
7	0.251428571
8	0.247619048
9	0.255238095
10	0.24
11	0.19047619
12	0.182857143


==> data/data_conflict/asr_ln.txt <==
1	0.053333333
2	0.03047619
3	0.036190476
4	0.032380952
5	0.060952381
6	0.403809524
7	0.224761905
8	0.220952381
9	0.163809524
10	0.184761905
11	0.184761905
12	0.074285714


==> data/data_table1/mgcm.txt <==
1067.474922	16.24933229
1400.976876	18.61120269
1627.275529	19.87268531
2058.060812	21.19380083
2466.343771	22.02360266
2827.412879	22.42134392
3166.871213	22.56290803
3462.900463	22.84251768


==> data/data_table1/multitask.txt <==
1137.346744	16.87695617
1498.36761	18.98946232
1736.029534	20.02787376
2190.688418	21.75846762
2597.954235	22.17787735
2964.503251	22.25999352
3295.313302	22.26967738
3586.716096	22.44891597


==> data/data_table1/singletask.txt <==
1110.434054	15.85619884
1468.547695	18.856267
1713.05205	20.30578491
2169.671401	21.18007159
2582.38398	22.05424849
2966.312884	22.24069581
3306.675635	21.99497759
3612.717647	22.09575174


==> data/data_table2/discard.txt <==
1128.4254739097644 17.11631952463943
1484.5874483154741 19.40765669843099
1717.3524485974094 20.905208261390356
2157.75466811192 21.845392794371694
2557.212155494849 22.300067571106457
2926.287688749661 22.59177345017848
3258.784982890714 22.677500708489486
3553.004981829966 22.714512798763526

==> data/data_table2/diseg.txt <==
1116.864859	16.56390889
1480.836039	19.13384618
1727.189386	20.23939643
2199.097021	21.891433
2623.621422	22.25167865
3002.248767	22.49362536
3339.198674	22.63060262
3634.065916	22.68574616


==> data/data_table2/mgcm.txt <==
1110.097797	17.05181506
1466.490481	19.40230442
1704.050358	20.98935923
2173.012431	22.61122096
2596.731253	23.13676469
2970.125426	23.40581555
3285.850563	23.33606736
3620.469939	23.3816425


==> data/data_table2/pcgrad.txt <==
1099.201105	15.95515336
1448.459489	18.85596151
1665.287199	20.03901435
2121.166591	21.10473482
2533.479196	22.04742145
2907.109366	22.38275831
3248.606198	22.54080065
3543.784024	22.56634358


==> data/data_table3/amt.txt <==
1423.15575	8.273322894
2162.879224	14.02308199
2818.361187	16.92091139
3410.482705	17.93453311


==> data/data_table3/diseg.txt <==
1116.864859	16.56390889
1480.836039	19.13384618
1727.189386	20.23939643
2199.097021	21.891433
2623.621422	22.25167865
3002.248767	22.49362536
3339.198674	22.63060262
3634.065916	22.68574616


==> data/data_table3/itst.txt <==
1449	17.9
1589	18.47
1678	19.09
1778	19.5
1919	20.09
2137	20.64
2371	21.06
2618	21.64
2893	21.8
3193	22.02
3501	22.27
3876	22.51
4557	22.62
5206	22.71


==> data/data_table3/mgcm.txt <==
1110.097797	17.05181506
1466.490481	19.40230442
1704.050358	20.98935923
2173.012431	22.61122096
2596.731253	23.13676469
2970.125426	23.40581555
3285.850563	23.33606736
3620.469939	23.3816425


==> data/data_table3/mosst.txt <==
728	7.07
862	9.04
1021	11.52
1689	16.44
2088	17.31


==> data/data_table3/must.txt <==
1049	16.54
1336	19.14
1674	20.92
2099	21.79
2819	22.07
4144	22
5377	22.14


==> data/data_table3/realtrans.txt <==
1355	16.54
1838	18.49
2290	19.84
2720	20.05
3106	20.41


==> data/data_table3/shiftable.txt <==
1547.460915	12.20380419
2221.679743	16.68166688
2834.842226	18.11491297
3417.399947	18.51838888

